Spectral Graph Complexity

We introduce a spectral notion of graph complexity derived from the Weyl's law. We experimentally demonstrate its correlation to how well the graph can be embedded in a low-dimensional Euclidean space.

==> data/chart-1k.data.txt <==
compl verseobj
3.156812 4.238991
2.629884 7.369579
2.509817 3.575050
11.647854 6.553086
2.417165 3.516069
3.228943 4.219478
2.388049 6.732510
2.397587 3.686457
11.800603 6.927818
9.984516 7.538723
3.649181 3.874352
3.300425 6.090261
2.569007 3.805771
7.277610 6.410428
3.191444 6.799423
4.711122 5.166807
2.740560 3.204715
2.658998 2.758631
5.017503 6.429955
3.880338 4.781135
7.374020 6.711166
13.094946 6.607410
7.529691 6.022127
2.601414 3.646661
2.509272 3.601153
3.100618 4.281011
8.306016 7.241337
4.625156 3.628184
3.043169 2.832096
6.965868 6.603081
5.394533 3.221347
6.498873 6.609944
5.394533 3.221078
13.879185 5.608128
2.656822 3.833670
2.658998 2.759690
11.162366 3.690947
4.410657 5.192036
2.177701 3.423878
2.983140 4.081301
4.272099 5.272809
2.147513 3.422716
11.148359 7.389395
5.844498 5.936869
8.340734 5.432685
2.669366 3.875362
4.647518 4.913075
4.071315 4.756392
4.213597 5.074159
9.893298 7.383687
3.598968 3.918532
13.452053 6.927608
8.420596 7.492681
8.009471 7.143084
10.767804 7.566588
2.401034 6.732612
4.560403 5.336253
2.070940 3.025648
2.176672 3.223501
4.938876 5.314104
12.061685 6.775872
2.012009 2.868626
3.508118 4.348303
9.351327 6.703195
9.687386 6.373984
2.509336 3.556277
3.278474 5.447870
2.509420 3.595352
7.933850 6.769893
12.789459 7.156380
2.510286 3.589353
5.941838 5.468726
2.493379 3.686578
2.176672 3.225132
2.498199 3.686494
2.248388 3.553452
3.553442 4.509350
9.127873 7.431203
6.073883 6.116395
2.908740 6.095813
2.270609 3.602840
8.745202 6.841955
2.810712 3.768484
3.757285 3.088375
7.044732 6.258366
4.798090 4.564717
6.037007 6.361365
2.899457 2.920987
8.169601 5.939511
2.176672 3.225023
3.100239 3.976840
4.479391 5.404439
8.787710 7.191038
3.717454 4.988623
10.879273 7.314198
2.636084 7.369571
8.563321 6.355914
5.042645 4.193052
5.410310 4.553311
2.512659 3.519778
8.069964 7.066203
3.132886 6.615885
4.002156 4.693497
2.024924 6.655505
2.647146 4.103193
3.775331 4.739426
11.242969 7.005223
2.387922 4.273696
8.206842 6.790212
2.663236 3.733023
3.365240 3.964038
10.089498 6.099065
6.965868 6.603053
3.145015 4.275836
2.225594 3.406882
2.012009 2.868623
12.849990 6.838589
3.276155 4.106074
11.162366 3.689702
3.542345 4.377854
2.470161 3.729454
3.177554 2.658977
4.533860 5.162496
2.751873 3.810533
9.799143 7.405985
2.509901 3.544565
3.775334 4.739380
7.577231 4.545634
2.380595 3.404866
4.751836 6.072785
2.176672 3.224023
7.035485 5.583206
4.936654 6.324575
2.481483 2.825710
2.259860 3.406526
3.315304 4.418031
2.176672 3.225025
4.526293 6.916422
8.311720 7.277244
2.511362 4.750640
2.509901 3.544898
2.241282 2.399413
2.797210 3.786610
9.032313 6.311948
2.906842 4.116272
4.779634 3.681498
3.590705 5.026766
2.170416 2.854520
10.523114 7.665698
3.263853 6.092173
1.863552 3.182200
2.404468 3.581292
2.000688 3.339861
2.185912 3.398389
1.980860 3.285994
2.794460 4.393562
2.462441 3.172754
11.228951 7.580442
5.191588 4.876306
3.264507 4.028939
4.225173 5.094581
2.850406 2.842010
12.862370 6.541173
3.831311 4.370625
2.670584 3.651199
2.012009 2.868328
2.559859 3.944753
10.694287 7.264658
1.982219 3.268602
11.205505 7.427088
3.441621 4.184398
2.559982 3.405139
12.862370 6.542061
4.142930 5.459170
11.443787 7.334184
5.837818 6.161632
4.542811 5.147442
3.323321 4.179363
2.443022 3.699826
2.192914 3.380966
2.414261 3.589148
9.344243 7.303875
2.823666 3.992453
4.483241 3.793172
9.082057 7.244129
9.012772 6.798046
10.141738 7.471682
3.539049 6.745439
2.509978 3.566410
4.860449 4.389900
3.799799 4.601150
2.410702 6.731954
8.878907 6.551555
3.891248 4.544816
5.155021 4.985608
4.955288 5.458592
7.626636 6.754038
2.443503 3.512090
3.344275 4.794353
12.294750 7.372594
2.065770 3.585668
10.436845 6.755853
9.724356 7.073089
11.276293 6.563462
4.126657 4.688591
2.840028 4.251808
3.011260 4.056805
4.633679 4.584725
5.227554 5.513823
8.567087 4.815237
11.954528 6.981705
3.256002 6.091415
2.461866 6.734005
3.457929 4.009741
2.510674 3.574446
2.591622 3.111569
8.747112 7.272954
3.003856 2.961340
2.957762 3.949793
6.037703 6.076202
3.657271 4.356241
3.728608 3.926315
2.507274 6.733906
7.296247 6.235883
8.910624 7.052721
3.835576 4.929506
11.213966 6.915651
3.226789 4.240765
3.003856 2.961241
4.408060 4.429325
14.057967 7.158787
2.499246 3.755395
2.509614 3.582635
8.279397 7.552702
11.794490 6.696974
6.614660 5.683736
4.142930 5.458728
10.726331 6.921967
8.575985 4.821202
10.824516 6.767492
4.832606 5.691672
2.305447 3.277549
5.398820 4.775928
8.749343 7.258265
2.070940 3.026065
2.896289 4.138687
7.338775 6.056223
5.348688 4.792461
4.689051 5.964599
9.597269 4.875526
4.042725 3.238532
5.001447 4.696237
7.751856 6.041070
4.042725 3.237757
4.229598 4.985975
2.651666 3.826068
2.803997 3.840981
4.065797 4.879089
7.776688 5.709221

